Efficiently Checking Actual Causality with SAT Solving

Recent formal approaches towards causality have made the concept ready for incorporation into the technical world. However, causality reasoning is computationally hard; and no general algorithmic approach exists that efficiently infers the causes for effects. Thus, checking causality in the context of complex, multi-agent, and distributed socio-technical systems is a significant challenge. Therefore, we conceptualize an intelligent and novel algorithmic approach towards checking causality in acyclic causal models with binary variables, utilizing the optimization power in the solvers of the Boolean Satisfiability Problem (SAT). We present two SAT encodings, and an empirical evaluation of their efficiency and scalability. We show that causality is computed efficiently in less than 5 seconds for models that consist of more than 4000 variables.

==> data/brute_vs_sat.csv <==
ID;Benchmark;Mode;Threads;Samples;Score;Score MB;Score Error (99,9%);Unit;Param: cause;Param: context;Param: phi;Param: satSolverType;Param: solvingStrategy
1;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0492;;0,00036;ms/op;ST;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
2;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;165080,0417;0,1651;0,074516;B/op;ST;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
5;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0585;;0,001603;ms/op;ST;STExo_BTExo;BS;MINISAT;SAT
6;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;127839,5355;0,1278;0,113;B/op;ST;STExo_BTExo;BS;MINISAT;SAT
7;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0614;;0,000459;ms/op;ST;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
8;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;131132,0272;0,1311;0,096865;B/op;ST;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
17;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0589;;0,000612;ms/op;ST;STExo_BTExo;BS;MINISAT;SAT_COMBINED
18;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;128407,5201;0,1284;0,122756;B/op;ST;STExo_BTExo;BS;MINISAT;SAT_COMBINED
25;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,1240;;0,001515;ms/op;BT;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
26;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;434104,9009;0,4341;61,644535;B/op;BT;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
29;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0546;;0,000458;ms/op;BT;STExo_BTExo;BS;MINISAT;SAT
30;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;123872,0454;0,1239;0,079565;B/op;BT;STExo_BTExo;BS;MINISAT;SAT
31;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0569;;0,000458;ms/op;BT;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
32;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;124488,0475;0,1245;0,083549;B/op;BT;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
41;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0575;;0,000568;ms/op;BT;STExo_BTExo;BS;MINISAT;SAT_COMBINED
42;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;124584,0475;0,1246;0,083471;B/op;BT;STExo_BTExo;BS;MINISAT;SAT_COMBINED
97;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0493;;0,000436;ms/op;SH;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
98;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;165688,0409;0,1657;0,072037;B/op;SH;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
101;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0584;;0,000561;ms/op;SH;STExo_BTExo;BS;MINISAT;SAT
102;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;127624,0485;0,1276;0,085379;B/op;SH;STExo_BTExo;BS;MINISAT;SAT
103;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0638;;0,000377;ms/op;SH;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
104;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;132464,0531;0,1325;0,093393;B/op;SH;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
113;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0593;;0,000566;ms/op;SH;STExo_BTExo;BS;MINISAT;SAT_COMBINED
114;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;127664,0494;0,1277;0,087159;B/op;SH;STExo_BTExo;BS;MINISAT;SAT_COMBINED
145;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0596;;0,000545;ms/op;ST_BT;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
146;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;193360,0497;0,1934;0,08829;B/op;ST_BT;STExo_BTExo;BS;MINISAT;BRUTE_FORCE
149;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0753;;0,001075;ms/op;ST_BT;STExo_BTExo;BS;MINISAT;SAT
150;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;140800,0625;0,1408;0,109998;B/op;ST_BT;STExo_BTExo;BS;MINISAT;SAT
151;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0734;;0,000595;ms/op;ST_BT;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
152;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;140184,0613;0,1402;0,109006;B/op;ST_BT;STExo_BTExo;BS;MINISAT;SAT_MINIMAL
161;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0703;;0,00049;ms/op;ST_BT;STExo_BTExo;BS;MINISAT;SAT_COMBINED
162;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;140960,0588;0,1410;0,104402;B/op;ST_BT;STExo_BTExo;BS;MINISAT;SAT_COMBINED
337;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0120;;0,000076;ms/op;ST;STExo_BTExo;NOT_BH;MINISAT;BRUTE_FORCE
338;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38296,01005;0,0383;0,017854;B/op;ST;STExo_BTExo;NOT_BH;MINISAT;BRUTE_FORCE
341;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0120;;0,000107;ms/op;ST;STExo_BTExo;NOT_BH;MINISAT;SAT
342;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38472,00996;0,0385;0,017583;B/op;ST;STExo_BTExo;NOT_BH;MINISAT;SAT
343;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0118;;0,000103;ms/op;ST;STExo_BTExo;NOT_BH;MINISAT;SAT_MINIMAL
344;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38496,00997;0,0385;0,017761;B/op;ST;STExo_BTExo;NOT_BH;MINISAT;SAT_MINIMAL
353;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0119;;0,000081;ms/op;ST;STExo_BTExo;NOT_BH;MINISAT;SAT_COMBINED
354;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38496,00988;0,0385;0,017472;B/op;ST;STExo_BTExo;NOT_BH;MINISAT;SAT_COMBINED
361;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0116;;0,000095;ms/op;SH;STExo_BTExo;NOT_BH;MINISAT;BRUTE_FORCE
362;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38472,00958;0,0385;0,016955;B/op;SH;STExo_BTExo;NOT_BH;MINISAT;BRUTE_FORCE
365;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0120;;0,00012;ms/op;SH;STExo_BTExo;NOT_BH;MINISAT;SAT
366;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38472,00993;0,0385;0,017495;B/op;SH;STExo_BTExo;NOT_BH;MINISAT;SAT
367;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0116;;0,000106;ms/op;SH;STExo_BTExo;NOT_BH;MINISAT;SAT_MINIMAL
368;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38456,00991;0,0385;0,017972;B/op;SH;STExo_BTExo;NOT_BH;MINISAT;SAT_MINIMAL
377;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy;avgt;1;30;0,0117;;0,00013;ms/op;SH;STExo_BTExo;NOT_BH;MINISAT;SAT_COMBINED
378;de.tum.in.i4.evaluation.BenchmarkRockThrowing.billySuzy:¬∑gc.alloc.rate.norm;avgt;1;30;38480,00982;0,0385;0,017367;B/op;SH;STExo_BTExo;NOT_BH;MINISAT;SAT_COMBINED
1;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;0,9664;;0,008891;ms/op;A;ARxo_Bexo;I;MINISAT;BRUTE_FORCE
2;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;2780512,818;2,7805;1,47453;B/op;A;ARxo_Bexo;I;MINISAT;BRUTE_FORCE
5;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;0,1072;;0,001072;ms/op;A;ARxo_Bexo;I;MINISAT;SAT
6;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;202600,0892;0,2026;0,155586;B/op;A;ARxo_Bexo;I;MINISAT;SAT
7;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;0,1118;;0,000834;ms/op;A;ARxo_Bexo;I;MINISAT;SAT_MINIMAL
8;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;209080,5397;0,2091;1,63284;B/op;A;ARxo_Bexo;I;MINISAT;SAT_MINIMAL
17;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;0,1076;;0,00246;ms/op;A;ARxo_Bexo;I;MINISAT;SAT_COMBINED
18;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;202576,0898;0,2026;0,157908;B/op;A;ARxo_Bexo;I;MINISAT;SAT_COMBINED
25;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;1,3895;;0,012274;ms/op;A_C;ARxo_Bexo;I;MINISAT;BRUTE_FORCE
26;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;3984378,636;3,9844;4,189021;B/op;A_C;ARxo_Bexo;I;MINISAT;BRUTE_FORCE
29;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;0,1491;;0,001036;ms/op;A_C;ARxo_Bexo;I;MINISAT;SAT
30;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;244458,9128;0,2445;39,469022;B/op;A_C;ARxo_Bexo;I;MINISAT;SAT
31;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;0,1688;;0,001634;ms/op;A_C;ARxo_Bexo;I;MINISAT;SAT_MINIMAL
32;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;257997,89;0,2580;16,741349;B/op;A_C;ARxo_Bexo;I;MINISAT;SAT_MINIMAL
41;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1;avgt;1;30;0,1228;;0,001443;ms/op;A_C;ARxo_Bexo;I;MINISAT;SAT_COMBINED
42;de.tum.in.i4.evaluation.BenchmarkAbstractModel1.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;209616,3964;0,2096;1,084214;B/op;A_C;ARxo_Bexo;I;MINISAT;SAT_COMBINED
1;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;N/A;;0;ms/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
2;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
5;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,6196;;0,005277;ms/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT
6;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;865104,5173;0,8651;0,909899;B/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT
7;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,6218;;0,00733;ms/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
8;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;861357,3845;0,8614;11,768762;B/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
17;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,6226;;0,003694;ms/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
18;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;861407,136;0,8614;7,693001;B/op;FS_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
49;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;N/A;;0;ms/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
50;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
53;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,8952;;0,004873;ms/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT
54;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;1054000,744;1,0540;1,311229;B/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT
55;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;1,0924;;0,005416;ms/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
56;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;1222280,974;1,2223;1,628862;B/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
65;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7160;;0,004596;ms/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
66;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;903200,6434;0,9032;1,076636;B/op;FS_U1_FN_U1_A_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
145;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;N/A;;0;ms/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
146;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
149;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,9522;;0,005197;ms/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT
150;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;1091672,799;1,0917;1,415785;B/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT
151;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;1,1550;;0,005925;ms/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
152;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;1256816,979;1,2568;1,754953;B/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
161;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7971;;0,0055;ms/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
162;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;939970,3061;0,9400;249,260101;B/op;FS_U1_FN_U1_A_U1_AD_U1;U1Exo_U2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
505;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;N/A;;0;ms/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
506;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
509;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,6159;;0,002983;ms/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT
510;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;864976,5509;0,8650;1,042541;B/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT
511;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,6232;;0,003154;ms/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
512;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;865052,7835;0,8651;16,507263;B/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
521;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,6098;;0,003814;ms/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
522;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;861400,515;0,8614;0,907257;B/op;FS_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
553;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;N/A;;0;ms/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
554;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
557;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7132;;0,003821;ms/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT
558;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;916352,6027;0,9164;1,066298;B/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT
559;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7217;;0,003453;ms/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
560;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;916464,6071;0,9165;1,068177;B/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
569;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7157;;0,004111;ms/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
570;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;916448,6003;0,9164;1,065776;B/op;FS_U3_FN_U3_A_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
601;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;N/A;;0;ms/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
602;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;BRUTE_FORCE
605;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7725;;0,005439;ms/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT
606;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;957712,6541;0,9577;1,169313;B/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT
607;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7887;;0,00553;ms/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
608;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;957664,6613;0,9577;1,169377;B/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_MINIMAL
617;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7754;;0,004823;ms/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
618;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;957736,6527;0,9577;1,155974;B/op;FS_U3_FN_U3_A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SMK;MINISAT;SAT_COMBINED
673;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,1360;;0;ms/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;BRUTE_FORCE
674;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;226761,7003;0,2268;0,000005;B/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;BRUTE_FORCE
677;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7231;;0,00295;ms/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;SAT
678;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;919792,6062;0,9198;1,074834;B/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;SAT
679;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7233;;0,005123;ms/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;SAT_MINIMAL
680;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;923280,6078;0,9233;1,081277;B/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;SAT_MINIMAL
689;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey;avgt;1;30;0,7225;;0,002593;ms/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;SAT_COMBINED
690;de.tum.in.i4.evaluation.BenchmarkStealMasterKey.stealMasterKey:¬∑gc.alloc.rate.norm;avgt;1;30;919784,6098;0,9198;1,086458;B/op;A_U3_AD_U3;NOTU1Exo_NOTU2Exo_U3Exo;SD;MINISAT;SAT_COMBINED
1;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0902;;0,00068;ms/op;X1;X1Exo_X2Exo;X41;MINISAT;BRUTE_FORCE
2;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158200,0758;0,1582;0,133549;B/op;X1;X1Exo_X2Exo;X41;MINISAT;BRUTE_FORCE
5;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0909;;0,000839;ms/op;X1;X1Exo_X2Exo;X41;MINISAT;SAT
6;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158232,1166;0,1582;29,416893;B/op;X1;X1Exo_X2Exo;X41;MINISAT;SAT
7;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0913;;0,000741;ms/op;X1;X1Exo_X2Exo;X41;MINISAT;SAT_MINIMAL
8;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158200,0813;0,1582;0,134978;B/op;X1;X1Exo_X2Exo;X41;MINISAT;SAT_MINIMAL
17;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0912;;0,001016;ms/op;X1;X1Exo_X2Exo;X41;MINISAT;SAT_COMBINED
18;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158227,4126;0,1582;12,16797;B/op;X1;X1Exo_X2Exo;X41;MINISAT;SAT_COMBINED
25;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0911;;0,00047;ms/op;X2;X1Exo_X2Exo;X41;MINISAT;BRUTE_FORCE
26;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158187,3299;0,1582;11,884351;B/op;X2;X1Exo_X2Exo;X41;MINISAT;BRUTE_FORCE
29;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0916;;0,000744;ms/op;X2;X1Exo_X2Exo;X41;MINISAT;SAT
30;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158224,0768;0,1582;0,136075;B/op;X2;X1Exo_X2Exo;X41;MINISAT;SAT
31;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0915;;0,000686;ms/op;X2;X1Exo_X2Exo;X41;MINISAT;SAT_MINIMAL
32;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158224,0768;0,1582;0,135561;B/op;X2;X1Exo_X2Exo;X41;MINISAT;SAT_MINIMAL
41;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,0924;;0,000906;ms/op;X2;X1Exo_X2Exo;X41;MINISAT;SAT_COMBINED
42;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;158152,3053;0,1582;0,822558;B/op;X2;X1Exo_X2Exo;X41;MINISAT;SAT_COMBINED
49;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,1600;;0,000867;ms/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;BRUTE_FORCE
50;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;252438,6936;0,2524;23,960121;B/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;BRUTE_FORCE
53;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,8600;;0,004153;ms/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;SAT
54;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1095296,726;1,0953;1,273714;B/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;SAT
55;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,8648;;0,007337;ms/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;SAT_MINIMAL
56;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1090312,723;1,0903;1,28336;B/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;SAT_MINIMAL
65;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,8598;;0,005264;ms/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;SAT_COMBINED
66;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1091296,717;1,0913;1,263215;B/op;X1_X2;X1Exo_X2Exo;X41;MINISAT;SAT_COMBINED
1321;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;N/A;;0;ms/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;BRUTE_FORCE
1322;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;BRUTE_FORCE
1325;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,9464;;0,004214;ms/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT
1326;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1234808,837;1,2348;1,385472;B/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT
1327;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;1,0245;;0,009487;ms/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_MINIMAL
1328;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1230824,85;1,2308;1,482373;B/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_MINIMAL
1337;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,6984;;0,003746;ms/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_COMBINED
1338;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;991832,5842;0,9918;1,032321;B/op;X1_X2;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_COMBINED
1345;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;N/A;;0;ms/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;BRUTE_FORCE
1346;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;BRUTE_FORCE
1349;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,8032;;0,005283;ms/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT
1350;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1060000,677;1,0600;1,203727;B/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT
1351;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,8025;;0,003773;ms/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_MINIMAL
1352;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1059904,672;1,0599;1,193192;B/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_MINIMAL
1361;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,8092;;0,004564;ms/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_COMBINED
1362;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1055968,678;1,0560;1,195369;B/op;X1_X3;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_COMBINED
1369;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;N/A;;0;ms/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;BRUTE_FORCE
1370;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;BRUTE_FORCE
1373;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,9793;;0,005118;ms/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT
1374;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1146304,828;1,1463;1,452681;B/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT
1375;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,9627;;0,005605;ms/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_MINIMAL
1376;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1142480,812;1,1425;1,437498;B/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_MINIMAL
1385;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage;avgt;1;30;0,9639;;0,005313;ms/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_COMBINED
1386;de.tum.in.i4.evaluation.BenchmarkLeakage.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1146584,805;1,1466;1,409796;B/op;X1_X3_X11;X1Exo_X2Exo_X3Exo_X11Exo;X41;MINISAT;SAT_COMBINED
1;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;N/A;;0;ms/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
2;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
5;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;0,7835;;0,008284;ms/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
6;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1058440,654;1,0584;1,155527;B/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
7;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;1,1401;;0,009642;ms/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
8;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1363128,951;1,3631;1,694823;B/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
17;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;0,7729;;0,00769;ms/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
18;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1056520,655;1,0565;1,175839;B/op;X3;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
25;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;N/A;;0;ms/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
26;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
29;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;0,7702;;0,006666;ms/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
30;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1054208,644;1,0542;1,146325;B/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
31;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;1,1474;;0,010697;ms/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
32;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1376312,946;1,3763;1,660659;B/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
41;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;0,7722;;0,004637;ms/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
42;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1054240,642;1,0542;1,132732;B/op;X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
49;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;N/A;;0;ms/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
50;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
53;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;1,2365;;0,010592;ms/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
54;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1386716,016;1,3867;30,986243;B/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
55;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;2,3641;;0,017298;ms/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
56;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;2320036,449;2,3200;48,627148;B/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
65;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;0,9691;;0,011528;ms/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
66;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1155328,801;1,1553;1,40327;B/op;X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
73;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;N/A;;0;ms/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
74;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;BRUTE_FORCE
77;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;1,5142;;0,015667;ms/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
78;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1494468,63;1,4945;46,144059;B/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT
79;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;2,4661;;0,017888;ms/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
80;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;2375925,009;2,3759;47,08014;B/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_MINIMAL
89;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage;avgt;1;30;1,2378;;0,008484;ms/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
90;de.tum.in.i4.evaluation.BenchmarkLeakagePreemption.leakage:¬∑gc.alloc.rate.norm;avgt;1;30;1268177,029;1,2682;1,823896;B/op;X1_X2_X3_X11;X1_X2_X3_X11_X24_X25_X26;X41;MINISAT;SAT_COMBINED
769;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;N/A;;0;ms/op;C_4094;DEPTH11;root;MINISAT;BRUTE_FORCE
770;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;C_4094;DEPTH11;root;MINISAT;BRUTE_FORCE
773;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3509,7;;584,968233;ms/op;C_4094;DEPTH11;root;MINISAT;SAT
774;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1054956880;1055,0;1496,332602;B/op;C_4094;DEPTH11;root;MINISAT;SAT
775;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3511,4;;554,698419;ms/op;C_4094;DEPTH11;root;MINISAT;SAT_MINIMAL
776;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1054958959;1055,0;1492,411452;B/op;C_4094;DEPTH11;root;MINISAT;SAT_MINIMAL
785;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3327,3;;461,405039;ms/op;C_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
786;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1054956897;1055,0;1497,263826;B/op;C_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
793;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;N/A;;0;ms/op;C_4093_4094;DEPTH11;root;MINISAT;BRUTE_FORCE
794;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;C_4093_4094;DEPTH11;root;MINISAT;BRUTE_FORCE
797;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3660,3;;638,115321;ms/op;C_4093_4094;DEPTH11;root;MINISAT;SAT
798;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1122920179;1122,9;1490,714007;B/op;C_4093_4094;DEPTH11;root;MINISAT;SAT
799;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3547,1;;439,448277;ms/op;C_4093_4094;DEPTH11;root;MINISAT;SAT_MINIMAL
800;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1123003635;1123,0;1490,703434;B/op;C_4093_4094;DEPTH11;root;MINISAT;SAT_MINIMAL
809;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3587,9;;623,377792;ms/op;C_4093_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
810;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1055029077;1055,0;1492,229888;B/op;C_4093_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
817;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;N/A;;0;ms/op;C_4091_4092_4093_4094;DEPTH11;root;MINISAT;BRUTE_FORCE
818;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;C_4091_4092_4093_4094;DEPTH11;root;MINISAT;BRUTE_FORCE
821;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3620,1;;542,297118;ms/op;C_4091_4092_4093_4094;DEPTH11;root;MINISAT;SAT
822;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1124222479;1124,2;1490,167624;B/op;C_4091_4092_4093_4094;DEPTH11;root;MINISAT;SAT
823;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3702,9;;533,649397;ms/op;C_4091_4092_4093_4094;DEPTH11;root;MINISAT;SAT_MINIMAL
824;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1123811801;1123,8;1495,033606;B/op;C_4091_4092_4093_4094;DEPTH11;root;MINISAT;SAT_MINIMAL
833;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree;avgt;1;30;3328,4;;333,240122;ms/op;C_4091_4092_4093_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
834;de.tum.in.i4.evaluation.BenchmarkBinaryTree.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1054949262;1054,9;1492,47693;B/op;C_4091_4092_4093_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
841;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree;avgt;1;30;N/A;;0;ms/op;C_4093_4094;DEPTH11;n1022;MINISAT;BRUTE_FORCE
842;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;C_4093_4094;DEPTH11;n1022;MINISAT;BRUTE_FORCE
845;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree;avgt;1;30;3659,2;;452,672676;ms/op;C_4093_4094;DEPTH11;n1022;MINISAT;SAT
846;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1123095740;1123,1;1506,753292;B/op;C_4093_4094;DEPTH11;n1022;MINISAT;SAT
847;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree;avgt;1;30;3841,1;;587,683313;ms/op;C_4093_4094;DEPTH11;n1022;MINISAT;SAT_MINIMAL
848;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1123068681;1123,1;158263,9981;B/op;C_4093_4094;DEPTH11;n1022;MINISAT;SAT_MINIMAL
857;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree;avgt;1;30;3395,2;;488,51647;ms/op;C_4093_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
858;de.tum.in.i4.evaluation.BenchmarkBinaryTreeINTERMEDIATEPHI.binaryTree:¬∑gc.alloc.rate.norm;avgt;1;30;1055048704;1055,0;1507,903364;B/op;C_4093_4094;DEPTH11;ALL;MINISAT;SAT_COMBINED
1;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;N/A;;0;ms/op;C_4094;BExo_4094Exo;I;MINISAT;BRUTE_FORCE
2;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;C_4094;BExo_4094Exo;I;MINISAT;BRUTE_FORCE
5;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;3948,1;;742,237196;ms/op;C_4094;BExo_4094Exo;I;MINISAT;SAT
6;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;1054973363;1055,0;1723,998534;B/op;C_4094;BExo_4094Exo;I;MINISAT;SAT
7;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;15324;;756,487218;ms/op;C_4094;BExo_4094Exo;I;MINISAT;SAT_MINIMAL
8;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;4019110981;4019,1;44124,52419;B/op;C_4094;BExo_4094Exo;I;MINISAT;SAT_MINIMAL
17;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;3824,8;;651,458547;ms/op;C_4094;BExo_4094Exo;I;MINISAT;SAT_COMBINED
18;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;1055498963;1055,5;44104,53814;B/op;C_4094;BExo_4094Exo;I;MINISAT;SAT_COMBINED
73;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;N/A;;0;ms/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;BRUTE_FORCE
74;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;BRUTE_FORCE
77;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;4382,9;;813,93176;ms/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT
78;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;1126274860;1126,3;67094,77495;B/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT
79;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;17158;;95,729252;ms/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_MINIMAL
80;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;4088579814;4088,6;122583,3524;B/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_MINIMAL
89;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;3718,5;;692,125782;ms/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_COMBINED
90;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;1057259270;1057,3;1725,461626;B/op;C_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_COMBINED
97;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;N/A;;0;ms/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;BRUTE_FORCE
98;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;N/A;N/A;0,000005;B/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;BRUTE_FORCE
101;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;4434,3;;832,207749;ms/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT
102;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;1128022798;1128,0;44277,13398;B/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT
103;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;17174;;147,592133;ms/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_MINIMAL
104;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;4090691763;4090,7;1502,873764;B/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_MINIMAL
113;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1;avgt;1;30;3803,3;;632,458562;ms/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_COMBINED
114;de.tum.in.i4.evaluation.BenchmarkCombinedAbstractBinary.abstractModel1:¬∑gc.alloc.rate.norm;avgt;1;30;1058846442;1058,8;44283,62104;B/op;C_NOT4092_4093_4094;BExo_4093Exo_4094Exo;I;MINISAT;SAT_COMBINED
